Protocluster detection in simulations of HSC-SSP and the 10-year LSST forecast, using PCcones

The progenitors of present-day galaxy clusters give important clues about the evolution of the large scale structure, cosmic mass assembly, and galaxy evolution. Simulations are a major tool for these studies since they are used to interpret observations. In this work, we introduce a set of "protocluster-lightcones", dubbed PCcones. They are mock galaxy catalogs generated from the Millennium Simulation with the L-GALAXIES semi-analytic model. These lightcones were constructed by placing a desired structure at the redshift of interest in the centre of the cone. This approach allows to adopt a set of observational constraints, such as magnitude limits and uncertainties in magnitudes and photometric redshifts (photo-zs), to produce realistic simulations of photometric surveys. We show that photo-zs obtained with PCcones are more accurate than those obtained directly with the Millennium Simulation, mostly due to the difference in how apparent magnitudes are computed. We apply PCcones in the determination of the expected accuracy of protocluster detection using photo-zs in the $z=1-3$ range in the wide-layer of HSC-SSP and the 10-year LSST forecast. With our technique, we expect to recover only $\sim38\%$ and $\sim 43\%$ of all massive galaxy cluster progenitors with more than 70\% of purity for HSC-SSP and LSST, respectively. Indeed, the combination of observational constraints and photo-z uncertainties affects the detection of structures critically for both emulations, indicating the need of spectroscopic redshifts to improve detection. We also compare our mocks of the Deep CFHTLS at $z<1.5$ with observed cluster catalogs, as an extra validation of the lightcones and methods.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
